Hybrid Classical-Quantum architecture for vectorised image classification of hand-written sketches

Quantum machine learning (QML) investigates how quantum phenomena can be exploited in order to learn data in an alternative way, \textit{e.g.} by means of a quantum computer. While recent results evidence that QML models can potentially surpass their classical counterparts' performance in specific tasks, quantum technology hardware is still unready to reach quantum advantage in tasks of significant relevance to the broad scope of the computer science community. Recent advances indicate that hybrid classical-quantum models can readily attain competitive performances at low architecture complexities. Such investigations are often carried out for image-processing tasks, and are notably constrained to modelling \textit{raster images}, represented as a grid of two-dimensional pixels. Here, we introduce vector-based representation of sketch drawings as a test-bed for QML models. Such a lower-dimensional data structure results handful to benchmark model's performance, particularly in current transition times, where classical simulations of quantum circuits are naturally limited in the number of qubits, and quantum hardware is not readily available to perform large-scale experiments. We report some encouraging results for primitive hybrid classical-quantum architectures, in a canonical sketch recognition problem.

==> ideas.txt <==

https://research.google/blog/teaching-machines-to-draw/

We train our model on a dataset of hand-drawn sketches, each represented as a sequence of motor actions controlling a pen: which direction to move, when to lift the pen up, and when to stop drawing


raster images 


\begin{comment}
\begin{abstract}
  This paper introduces \textit{QuantumDraw}, a novel approach that integrates quantum machine learning with traditional pixel-based and vector-based strategies for sketch recognition. By leveraging the unique capabilities of quantum algorithms, we aim to enhance the computational efficiency and accuracy of recognizing and analyzing sketches. We explore how quantum computing can be applied to both existing methodologies, comparing performance against classical machine learning techniques. Initial results suggest that the quantum approach not only speeds up processing times but also improves precision in identifying intricate details within sketches. This research not only paves the way for advanced applications in digital art and design but also sets a foundational framework for future explorations into quantum-enhanced visual recognition technologies.
\end{abstract}
\end{comment}



VQAs framework

%
, whose performance and capabilities have been extensively analyzed in several contexts~\cite{Jerbi2023quantum,Huang2020predicting,Cerezo2021variational, Yamasaki2023QMLa}.The hope is that the exponentially-increasing dimension of the underlying space where quantum systems live in, along with the nature of quantum transformations, can be used in order to boost the representation capabilities of the model. Among many relevant features, it is ought to mention that QMs are universal function-approximators~\cite{Schuld2021Effect,Yu2023provable, Manzano2023parametrized, PerezSalinas2020datareuploading} in a very similar way as neural networks are~\cite{Cybenko1989approximation}. 
\begin{comment}
\begin{figure}
\begin{tabular}{p{0.35\linewidth p{0.35\linewidth}
          & \\
         Loss over epochs for the classical model trained on a subset of the QuickDraw dataset comprising rasterized images from three classes: cellphones, cameras, and calculators. The training and validation loss curves are shown over 20 epochs. & Training and validation performance of the hybrid model with trainable quantum parameters over 100 epochs.\\
\end{tabular}
    \label{fig:enter-label}
\end{figure}


\begin{figure}[t!]
    \centering
    \includegraphics[width=0.7\textwidth]{Figures/classical_model_raster3classes.png}
    \caption{Loss over epochs for the classical model trained on a subset of the QuickDraw dataset comprising rasterized images from three classes: cellphones, cameras, and calculators. The training and validation loss curves are shown over 20 epochs.}
    \label{fig:raster_experiment}
\end{figure}

% Tercera figura
\begin{figure}[t!]
  \centering
  \includegraphics[width=0.70\textwidth]{Figures/quantum_model_3classes.png}
  \caption{Training and validation performance of the hybrid model with trainable quantum parameters over 100 epochs.}
  \label{fig:quantum_model}
\end{figure}
\end{comment}
\begin{comment}
The left plot in Fig.~\ref{fig:average_experiment} shows the training loss per epoch, where it is observed that the minimum, maximum, and average training losses consistently decrease as training progresses. This expected behavior suggests that the model is progressively learning to classify the inputs correctly. The right plot Fig.~\ref{fig:average_experiment} illustrates the validation loss per epoch. Similarly, a decreasing trend in validation loss is observed, with the minimum, maximum, and average losses all showing improvement over the epochs. The minimum validation loss achieved by the quantum model occasionally falls below the best classical validation loss, suggesting potential scenarios where the quantum approach may offer a a better result. However, this advantage is not consistently maintained, indicating variability in the quantum model's performance.
\end{comment}
